Self-Assessment for Single-Object Tracking in Clutter Using Subjective Logic

Reliable tracking algorithms are essential for automated driving. However, the existing consistency measures are not sufficient to meet the increasing safety demands in the automotive sector. Therefore, this work presents a novel method for self-assessment of single-object tracking in clutter based on Kalman filtering and subjective logic. A key feature of the approach is that it additionally provides a measure of the collected statistical evidence in its online reliability scores. In this way, various aspects of reliability, such as the correctness of the assumed measurement noise, detection probability, and clutter rate, can be monitored in addition to the overall assessment based on the available evidence. Here, we present a mathematical derivation of the reference distribution used in our self-assessment module for our studied problem. Moreover, we introduce a formula that describes how a threshold should be chosen for the degree of conflict, the subjective logic comparison measure used for the reliability decision making. Our approach is evaluated in a challenging simulation scenario designed to model adverse weather conditions. The simulations show that our method can significantly improve the reliability checking of single-object tracking in clutter in several aspects.

==> resources/figures/eval/data.txt <==
First seed [GT, C]: None
Number steps: 601
Number sensors: 3
Number runs: 200
Window size: [35, 12, 15, 35]
Alpha Threshold: [0.1, 0.3, 0.2, 0.1]

Simulation scenario: jump_all
The following lists contain the values for each sensor separately:
Noise mode: ['jump', 'none', 'none']
Noise change start, stop:
[[100. 200.   4.]
 [  0.   0.   0.]
 [  0.   0.   0.]]
Clutter change start, stop:
[[300.  350.    0.5]
 [  0.    0.    0. ]
 [  0.    0.    0. ]]
Detection probability: [0.9 0.9 0.9]
Expected number of clutter measurements: [4. 4. 4.]
Spacial distribution of clutter: ['uniform', 'uniform', 'uniform']
Distribution of number clutter: ['poisson', 'poisson', 'poisson']
Spacial distribution of measurements: ['normal', 'normal', 'normal']
Switch to CA model start, stop: [0, 0]

Assumption scenario: both_fitting
The following lists contain the values for each sensor separately:
Assumed detection probability: [0.9 0.9 0.9]
Assumed expected number of clutter measurements: [4. 4. 4.]
time needed for scenario: 1:16:18.261673
Sensor scenario: default
Different sensor: []
Measured variable (None means position): None
Dimension of the measurements: [2, 2, 2]
